Security Limitations of Classical-Client Delegated Quantum Computing

Secure delegated quantum computing allows a computationally weak client to outsource an arbitrary quantum computation to an untrusted quantum server in a privacy-preserving manner. One of the promising candidates to achieve classical delegation of quantum computation is classical-client remote state preparation ($RSP_{CC}$), where a client remotely prepares a quantum state using a classical channel. However, the privacy loss incurred by employing $RSP_{CC}$ as a sub-module is unclear. In this work, we investigate this question using the Constructive Cryptography framework by Maurer and Renner (ICS'11). We first identify the goal of $RSP_{CC}$ as the construction of ideal RSP resources from classical channels and then reveal the security limitations of using $RSP_{CC}$. First, we uncover a fundamental relationship between constructing ideal RSP resources (from classical channels) and the task of cloning quantum states. Any classically constructed ideal RSP resource must leak to the server the full classical description (possibly in an encoded form) of the generated quantum state, even if we target computational security only. As a consequence, we find that the realization of common RSP resources, without weakening their guarantees drastically, is impossible due to the no-cloning theorem. Second, the above result does not rule out that a specific $RSP_{CC}$ protocol can replace the quantum channel at least in some contexts, such as the Universal Blind Quantum Computing (UBQC) protocol of Broadbent et al. (FOCS '09). However, we show that the resulting UBQC protocol cannot maintain its proven composable security as soon as $RSP_{CC}$ is used as a subroutine. Third, we show that replacing the quantum channel of the above UBQC protocol by the $RSP_{CC}$ protocol QFactory of Cojocaru et al. (Asiacrypt '19), preserves the weaker, game-based, security of UBQC.

==> zxstyle.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{Z}=[align=center,rectangle,rounded corners=0.8em,draw=black,
  line width=0.8 pt,inner sep=2pt,minimum width=1.5em,minimum height=1.5em,fill={rgb,255: red,204; green,255; blue,204}, draw=black, shape=ellipse]
\tikzstyle{X}=[align=center,rectangle,rounded corners=0.8em,draw=black,
  line width=0.8 pt,inner sep=2pt,minimum width=1.5em,minimum height=1.5em,fill={rgb,255: red,255; green,136; blue,136}, draw=black, shape=ellipse]
\tikzstyle{hadamard}=[align=center,rectangle,draw=black,
  line width=0.8 pt,inner sep=3pt,minimum width=1.1em,minimum height=1.1em, fill=yellow, draw=black, shape=rectangle]
\tikzstyle{wire}=[fill=none]

% Edge styles
\tikzstyle{simple}=[-]
\tikzstyle{tikzfig}=[scale=1.2,baseline]

